TOPress: a MATLAB implementation for topology optimization of structures subjected to design-dependent pressure loads

In a topology optimization setting, design-dependent fluidic pressure loads pose several challenges as their direction, magnitude, and location alter with topology evolution. This paper offers a compact 100-line MATLAB code, TOPress, for topology optimization of structures subjected to fluidic pressure loads using the method of moving asymptotes. The code is intended for pedagogical purposes and aims to ease the beginners' and students' learning toward topology optimization with design-dependent fluidic pressure loads. TOPress is developed per the approach first reported in Kumar et al. (Struct Multidisc Optim 61(4):1637-1655, 2020). The Darcy law, in conjunction with the drainage term, is used to model the applied pressure load. The consistent nodal loads are determined from the obtained pressure field. The employed approach facilitates inexpensive computation of the load sensitivities using the adjoint-variable method. Compliance minimization subject to volume constraint optimization problems are solved. The success and efficacy of the code are demonstrated by solving benchmark numerical examples involving pressure loads, wherein the importance of load sensitivities is also demonstrated. TOPress contains six main parts, is described in detail, and is extended to solve different problems. Steps to include a projection filter are provided to achieve loadbearing designs close to~0-1. The code is provided in Appendix~B and can also be downloaded along with its extensions from \url{https://github.com/PrabhatIn/TOPress}.

==> SP2_Press_DrainT_0.txt <==
0	0
-1	5.00004832847754e-09
-2	1.00000966569551e-08
-3	1.50001449854326e-08
-4	2.00001933139101e-08
-5	2.50002416423877e-08
-6	3.00002899708652e-08
-7	3.50003382993427e-08
-8	4.00003866278202e-08
-9	4.50004349562977e-08
-10	5.00004832847752e-08
-11	5.50005316132526e-08
-12	6.00005799417301e-08
-13	6.50006282702075e-08
-14	7.00006765986850e-08
-15	7.50007249271624e-08
-16	8.00007732556397e-08
-17	8.50008215841170e-08
-18	9.00008699125944e-08
-19	9.50009182410717e-08
-20	1.00000966569549e-07
-21	1.05001014898026e-07
-22	1.10001063226503e-07
-23	1.15001111554981e-07
-24	1.20001159883458e-07
-25	1.25001208211935e-07
-26	1.30001256540412e-07
-27	1.35001304868889e-07
-28	1.40001353197366e-07
-29	1.45001401525843e-07
-30	1.50001449854320e-07
-31	1.55001498182797e-07
-32	1.60001546511274e-07
-33	1.65001594839750e-07
-34	1.70001643168227e-07
-35	1.75001691496704e-07
-36	1.80001739825181e-07
-37	1.85001788153657e-07
-38	1.90001836482134e-07
-39	1.95001884810610e-07
-40	2.00001933139086e-07
-41	2.05001981467563e-07
-42	2.10002029796039e-07
-43	2.15002078124515e-07
-44	2.20002126452991e-07
-45	2.25002174781468e-07
-46	2.30002223109944e-07
-47	2.35002271438420e-07
-48	2.40002319766895e-07
-49	2.45002368095371e-07
-50	2.50002416423847e-07
-51	2.55002464752323e-07
-52	2.60002513080798e-07
-53	2.65002561409274e-07
-54	2.70002609737749e-07
-55	2.75002658066225e-07
-56	2.80002706394700e-07
-57	2.85002754723175e-07
-58	2.90002803051650e-07
-59	2.95002851380125e-07
-60	3.00002899708600e-07
-61	3.05002948037075e-07
-62	3.10002996365550e-07
-63	3.15003044694025e-07
-64	3.20003093022499e-07
-65	3.25003141350974e-07
-66	3.30003189679448e-07
-67	3.35003238007922e-07
-68	3.40003286336396e-07
-69	3.45003334664871e-07
-70	3.50003382993345e-07
-71	3.55003431321818e-07
-72	3.60003479650292e-07
-73	3.65003527978766e-07
-74	3.70003576307240e-07
-75	3.75003624635713e-07
-76	3.80003672964187e-07
-77	3.85003721292660e-07
-78	3.90003769621133e-07
-79	3.95003817949606e-07
-80	4.00003866278079e-07
-81	4.05003914606552e-07
-82	4.10003962935025e-07
-83	4.15004011263497e-07
-84	4.20004059591970e-07
-85	4.25004107920442e-07
-86	4.30004156248914e-07
-87	4.35004204577386e-07
-88	4.40004252905858e-07
-89	4.45004301234330e-07
-90	4.50004349562802e-07
-91	0.0500004333106010
-92	0.100000416616852
-93	0.150000399923104
-94	0.200000383229355
-95	0.250000366535607
-96	0.300000349841858
-97	0.350000333148109
-98	0.400000316454361
-99	0.450000299760612
-100	0.500000283066863
-101	0.500000288066912
-102	0.500000293066960
-103	0.500000298067008
-104	0.500000303067056
-105	0.500000308067104
-106	0.500000313067151
-107	0.500000318067199
-108	0.500000323067246
-109	0.500000328067294
-110	0.500000333067341
-111	0.500000338067388
-112	0.500000343067434
-113	0.500000348067481
-114	0.500000353067527
-115	0.500000358067573
-116	0.500000363067619
-117	0.500000368067666
-118	0.500000373067712
-119	0.500000378067757
-120	0.500000383067803
-121	0.500000388067848
-122	0.500000393067894
-123	0.500000398067939
-124	0.500000403067984
-125	0.500000408068029
-126	0.500000413068073
-127	0.500000418068118
-128	0.500000423068162
-129	0.500000428068206
-130	0.500000433068250
-131	0.500000438068294
-132	0.500000443068338
-133	0.500000448068382
-134	0.500000453068425
-135	0.500000458068469
-136	0.500000463068512
-137	0.500000468068555
-138	0.500000473068599
-139	0.500000478068641
-140	0.500000483068684
-141	0.550000409761637
-142	0.600000336454590
-143	0.650000263147543
-144	0.700000189840496
-145	0.750000116533449
-146	0.800000043226402
-147	0.849999969919354
-148	0.899999896612307
-149	0.949999823305260
-150	0.999999749998213
-151	0.999999754998256
-152	0.999999759998298
-153	0.999999764998341
-154	0.999999769998383
-155	0.999999774998425
-156	0.999999779998466
-157	0.999999784998507
-158	0.999999789998548
-159	0.999999794998589
-160	0.999999799998629
-161	0.999999804998669
-162	0.999999809998709
-163	0.999999814998748
-164	0.999999819998787
-165	0.999999824998825
-166	0.999999829998864
-167	0.999999834998902
-168	0.999999839998940
-169	0.999999844998978
-170	0.999999849999015
-171	0.999999854999052
-172	0.999999859999089
-173	0.999999864999126
-174	0.999999869999162
-175	0.999999874999197
-176	0.999999879999233
-177	0.999999884999268
-178	0.999999889999303
-179	0.999999894999337
-180	0.999999899999371
-181	0.999999904999405
-182	0.999999909999440
-183	0.999999914999473
-184	0.999999919999506
-185	0.999999924999539
-186	0.999999929999572
-187	0.999999934999604
-188	0.999999939999636
-189	0.999999944999668
-190	0.999999949999700
-191	0.999999954999731
-192	0.999999959999762
-193	0.999999964999793
-194	0.999999969999823
-195	0.999999974999853
-196	0.999999979999882
-197	0.999999984999912
-198	0.999999989999941
-199	0.999999994999971
-200	1

==> SP2_Press_DrainT_1.txt <==
0	0
-1	5.43481266259835e-18
-2	1.08696253252039e-17
-3	1.63044379878239e-17
-4	2.17392506504655e-17
-5	2.71740633131359e-17
-6	3.26088759758423e-17
-7	3.80436886385920e-17
-8	4.34785013013921e-17
-9	4.89133139642498e-17
-10	5.43481266271724e-17
-11	5.97829392901671e-17
-12	6.52177519532410e-17
-13	7.06525646164014e-17
-14	7.60873772796554e-17
-15	8.15221899430104e-17
-16	8.69570026064734e-17
-17	9.23918152700517e-17
-18	9.78266279337525e-17
-19	1.03261440597583e-16
-20	1.08696253261551e-16
-21	1.14131065925662e-16
-22	1.19565878589925e-16
-23	1.25000691254346e-16
-24	1.30435503918934e-16
-25	1.35870316583694e-16
-26	1.41305129248634e-16
-27	1.46739941913761e-16
-28	1.52174754579084e-16
-29	1.57609567244607e-16
-30	1.63044379910340e-16
-31	1.68479192576289e-16
-32	1.73914005242462e-16
-33	1.79348817908865e-16
-34	1.84783630575506e-16
-35	1.90218443242391e-16
-36	1.95653255909529e-16
-37	2.01088068576927e-16
-38	2.06522881244591e-16
-39	2.11957693912529e-16
-40	2.17392506580748e-16
-41	2.22827319249255e-16
-42	2.28262131918058e-16
-43	2.33696944587163e-16
-44	2.39131757256578e-16
-45	2.44566569926310e-16
-46	2.50001382596367e-16
-47	2.55436195266754e-16
-48	2.60871007937481e-16
-49	2.66305820608553e-16
-50	2.71740633279979e-16
-51	2.77175445951765e-16
-52	2.82610258623918e-16
-53	2.88045071296446e-16
-54	2.93479883969355e-16
-55	2.98914696642654e-16
-56	3.04349509316350e-16
-57	3.09784321990448e-16
-58	3.15219134664958e-16
-59	3.20653947339885e-16
-60	3.26088760015238e-16
-61	3.31523572691023e-16
-62	3.36958385367247e-16
-63	3.42393198043919e-16
-64	3.47828010721044e-16
-65	3.53262823398630e-16
-66	3.58697636076684e-16
-67	3.64132448755215e-16
-68	3.69567261434228e-16
-69	3.75002074113731e-16
-70	3.80436886793731e-16
-71	3.85871699474236e-16
-72	3.91306512155253e-16
-73	3.96741324836788e-16
-74	4.02176137518849e-16
-75	4.07610950201444e-16
-76	4.13045762884579e-16
-77	4.18480575568261e-16
-78	4.23915388252498e-16
-79	4.29350200937298e-16
-80	4.34785013622667e-16
-81	4.40219826308612e-16
-82	4.45654638995140e-16
-83	4.51089451682260e-16
-84	4.56524264369978e-16
-85	4.61959077058301e-16
-86	4.67393889747236e-16
-87	4.72828702436791e-16
-88	4.78263515126973e-16
-89	4.83698327817790e-16
-90	4.89133140509247e-16
-91	6.97588951504146e-11
-92	2.58199258348867e-10
-93	8.85918272069213e-10
-94	3.02086463228111e-09
-95	1.02952577421222e-08
-96	3.50851424016096e-08
-97	1.19565957647440e-07
-98	4.07466305774960e-07
-99	1.38859579049481e-06
-100	4.73216616241800e-06
-101	4.73216673653858e-06
-102	4.73216731066543e-06
-103	4.73216788479856e-06
-104	4.73216845893796e-06
-105	4.73216903308364e-06
-106	4.73216960723558e-06
-107	4.73217018139381e-06
-108	4.73217075555831e-06
-109	4.73217132972908e-06
-110	4.73217190390612e-06
-111	4.73217247808945e-06
-112	4.73217305227904e-06
-113	4.73217362647491e-06
-114	4.73217420067705e-06
-115	4.73217477488547e-06
-116	4.73217534910016e-06
-117	4.73217592332112e-06
-118	4.73217649754836e-06
-119	4.73217707178188e-06
-120	4.73217764602167e-06
-121	4.73217822026773e-06
-122	4.73217879452006e-06
-123	4.73217936877868e-06
-124	4.73217994304356e-06
-125	4.73218051731472e-06
-126	4.73218109159215e-06
-127	4.73218166587586e-06
-128	4.73218224016584e-06
-129	4.73218281446210e-06
-130	4.73218338876463e-06
-131	4.73218396307343e-06
-132	4.73218453738851e-06
-133	4.73218511170986e-06
-134	4.73218568603749e-06
-135	4.73218626037139e-06
-136	4.73218683471156e-06
-137	4.73218740905801e-06
-138	4.73218798341073e-06
-139	4.73218855776973e-06
-140	4.73218913213500e-06
-141	1.61299125245132e-05
-142	5.49697217389609e-05
-143	0.000187330423846247
-144	0.000638399461194708
-145	0.00217558801569764
-146	0.00741414029114503
-147	0.0252664915476632
-148	0.0861051409889879
-149	0.293435884863573
-150	0.999993932262800
-151	0.999994053585060
-152	0.999994174908646
-153	0.999994296233558
-154	0.999994417559796
-155	0.999994538887360
-156	0.999994660216250
-157	0.999994781546466
-158	0.999994902878007
-159	0.999995024210875
-160	0.999995145545068
-161	0.999995266880587
-162	0.999995388217431
-163	0.999995509555602
-164	0.999995630895099
-165	0.999995752235921
-166	0.999995873578070
-167	0.999995994921545
-168	0.999996116266345
-169	0.999996237612471
-170	0.999996358959923
-171	0.999996480308701
-172	0.999996601658805
-173	0.999996723010234
-174	0.999996844362989
-175	0.999996965717071
-176	0.999997087072478
-177	0.999997208429211
-178	0.999997329787269
-179	0.999997451146654
-180	0.999997572507365
-181	0.999997693869401
-182	0.999997815232763
-183	0.999997936597451
-184	0.999998057963465
-185	0.999998179330804
-186	0.999998300699469
-187	0.999998422069461
-188	0.999998543440778
-189	0.999998664813421
-190	0.999998786187390
-191	0.999998907562685
-192	0.999999028939306
-193	0.999999150317252
-194	0.999999271696524
-195	0.999999393077122
-196	0.999999514459046
-197	0.999999635842296
-198	0.999999757226872
-199	0.999999878612773
-200	1

==> SP2_force_DrainT_0.txt <==
0	2.50002416423877e-09
-1	5.00004832847754e-09
-2	5.00004832847754e-09
-3	5.00004832847753e-09
-4	5.00004832847753e-09
-5	5.00004832847752e-09
-6	5.00004832847752e-09
-7	5.00004832847750e-09
-8	5.00004832847750e-09
-9	5.00004832847749e-09
-10	5.00004832847747e-09
-11	5.00004832847745e-09
-12	5.00004832847744e-09
-13	5.00004832847744e-09
-14	5.00004832847741e-09
-15	5.00004832847737e-09
-16	5.00004832847734e-09
-17	5.00004832847734e-09
-18	5.00004832847732e-09
-19	5.00004832847731e-09
-20	5.00004832847727e-09
-21	5.00004832847721e-09
-22	5.00004832847719e-09
-23	5.00004832847714e-09
-24	5.00004832847712e-09
-25	5.00004832847710e-09
-26	5.00004832847707e-09
-27	5.00004832847703e-09
-28	5.00004832847700e-09
-29	5.00004832847697e-09
-30	5.00004832847692e-09
-31	5.00004832847685e-09
-32	5.00004832847682e-09
-33	5.00004832847680e-09
-34	5.00004832847674e-09
-35	5.00004832847666e-09
-36	5.00004832847659e-09
-37	5.00004832847654e-09
-38	5.00004832847648e-09
-39	5.00004832847641e-09
-40	5.00004832847639e-09
-41	5.00004832847635e-09
-42	5.00004832847624e-09
-43	5.00004832847618e-09
-44	5.00004832847613e-09
-45	5.00004832847608e-09
-46	5.00004832847598e-09
-47	5.00004832847588e-09
-48	5.00004832847584e-09
-49	5.00004832847581e-09
-50	5.00004832847570e-09
-51	5.00004832847555e-09
-52	5.00004832847556e-09
-53	5.00004832847557e-09
-54	5.00004832847543e-09
-55	5.00004832847530e-09
-56	5.00004832847526e-09
-57	5.00004832847523e-09
-58	5.00004832847508e-09
-59	5.00004832847500e-09
-60	5.00004832847491e-09
-61	5.00004832847482e-09
-62	5.00004832847474e-09
-63	5.00004832847458e-09
-64	5.00004832847451e-09
-65	5.00004832847446e-09
-66	5.00004832847436e-09
-67	5.00004832847419e-09
-68	5.00004832847412e-09
-69	5.00004832847413e-09
-70	5.00004832847395e-09
-71	5.00004832847381e-09
-72	5.00004832847377e-09
-73	5.00004832847372e-09
-74	5.00004832847360e-09
-75	5.00004832847346e-09
-76	5.00004832847332e-09
-77	5.00004832847322e-09
-78	5.00004832847307e-09
-79	5.00004832847294e-09
-80	5.00004832847294e-09
-81	5.00004832847290e-09
-82	5.00004832847271e-09
-83	5.00004832847251e-09
-84	5.00004832847238e-09
-85	5.00004832847229e-09
-86	5.00004832847211e-09
-87	5.00004832847190e-09
-88	5.00004832847183e-09
-89	5.00004832847177e-09
-90	0.0249999941531499
-91	0.0499999833062514
-92	0.0499999833062514
-93	0.0499999833062514
-94	0.0499999833062514
-95	0.0499999833062514
-96	0.0499999833062513
-97	0.0499999833062513
-98	0.0499999833062513
-99	0.0499999833062512
-100	0.0249999941531499
-101	5.00004847248103e-09
-102	5.00004818104749e-09
-103	5.00004795206399e-09
-104	5.00004779940833e-09
-105	5.00004776471386e-09
-106	5.00004766063045e-09
-107	5.00004742470805e-09
-108	5.00004731368575e-09
-109	5.00004719572456e-09
-110	5.00004698061884e-09
-111	5.00004672387977e-09
-112	5.00004666836862e-09
-113	5.00004655734632e-09
-114	5.00004628672945e-09
-115	5.00004604386817e-09
-116	5.00004612713489e-09
-117	5.00004612019600e-09
-118	5.00004584957914e-09
-119	5.00004562059564e-09
-120	5.00004554426781e-09
-121	5.00004548875666e-09
-122	5.00004527365094e-09
-123	5.00004505160634e-09
-124	5.00004487119510e-09
-125	5.00004473241722e-09
-126	5.00004457282266e-09
-127	5.00004429526690e-09
-128	5.00004421200018e-09
-129	5.00004419812239e-09
-130	5.00004403852783e-09
-131	5.00004380954433e-09
-132	5.00004371239982e-09
-133	5.00004374015539e-09
-134	5.00004358056083e-09
-135	5.00004335851623e-09
-136	5.00004321973835e-09
-137	5.00004316422720e-09
-138	5.00004297687706e-09
-139	5.00004267156573e-09
-140	0.0249999658464979
-141	0.0499999266929531
-142	0.0499999266929530
-143	0.0499999266929531
-144	0.0499999266929529
-145	0.0499999266929527
-146	0.0499999266929527
-147	0.0499999266929527
-148	0.0499999266929529
-149	0.0499999266929529
-150	0.0249999658464979
-151	5.00004262993237e-09
-152	5.00004250503228e-09
-153	5.00004243564334e-09
-154	5.00004199155413e-09
-155	5.00004146419819e-09
-156	5.00004122827580e-09
-157	5.00004107562013e-09
-158	5.00004064540871e-09
-159	5.00004013193056e-09
-160	5.00003999315268e-09
-161	5.00003988213038e-09
-162	5.00003949355232e-09
-163	5.00003904946311e-09
-164	5.00003884129630e-09
-165	5.00003873027399e-09
-166	5.00003850822939e-09
-167	5.00003793924009e-09
-168	5.00003771719548e-09
-169	5.00003762005097e-09
-170	5.00003727310627e-09
-171	5.00003699555052e-09
-172	5.00003657921688e-09
-173	5.00003619063882e-09
-174	5.00003585757192e-09
-175	5.00003552450501e-09
-176	5.00003526082704e-09
-177	5.00003509429359e-09
-178	5.00003462244880e-09
-179	5.00003401182614e-09
-180	5.00003419223738e-09
-181	5.00003437264862e-09
-182	5.00003373427038e-09
-183	5.00003322079223e-09
-184	5.00003312364772e-09
-185	5.00003309589214e-09
-186	5.00003263792515e-09
-187	5.00003205505806e-09
-188	5.00003195791354e-09
-189	5.00003193015797e-09
-190	5.00003151382433e-09
-191	5.00003095871282e-09
-192	5.00003068115706e-09
-193	5.00003037584573e-09
-194	5.00002998726767e-09
-195	5.00002973746749e-09
-196	5.00002954317846e-09
-197	5.00002958481183e-09
-198	5.00002952930068e-09
-199	5.00002926562271e-09
-200	2.50001458423910e-09

==> SP2_force_DrainT_1.txt <==
0	2.71740633129917e-18
-1	5.43481266260195e-18
-2	5.43481266261276e-18
-3	5.43481266263078e-18
-4	5.43481266265600e-18
-5	5.43481266268842e-18
-6	5.43481266272805e-18
-7	5.43481266277489e-18
-8	5.43481266282893e-18
-9	5.43481266289017e-18
-10	5.43481266295863e-18
-11	5.43481266303429e-18
-12	5.43481266311715e-18
-13	5.43481266320722e-18
-14	5.43481266330450e-18
-15	5.43481266340899e-18
-16	5.43481266352066e-18
-17	5.43481266363955e-18
-18	5.43481266376568e-18
-19	5.43481266389900e-18
-20	5.43481266403949e-18
-21	5.43481266418720e-18
-22	5.43481266434215e-18
-23	5.43481266450429e-18
-24	5.43481266467361e-18
-25	5.43481266485014e-18
-26	5.43481266503391e-18
-27	5.43481266522488e-18
-28	5.43481266542303e-18
-29	5.43481266562838e-18
-30	5.43481266584098e-18
-31	5.43481266606077e-18
-32	5.43481266628773e-18
-33	5.43481266652189e-18
-34	5.43481266676332e-18
-35	5.43481266701194e-18
-36	5.43481266726775e-18
-37	5.43481266753078e-18
-38	5.43481266780102e-18
-39	5.43481266807847e-18
-40	5.43481266836308e-18
-41	5.43481266865489e-18
-42	5.43481266895396e-18
-43	5.43481266926022e-18
-44	5.43481266957360e-18
-45	5.43481266989422e-18
-46	5.43481267022210e-18
-47	5.43481267055719e-18
-48	5.43481267089946e-18
-49	5.43481267124890e-18
-50	5.43481267160559e-18
-51	5.43481267196947e-18
-52	5.43481267234054e-18
-53	5.43481267271885e-18
-54	5.43481267310439e-18
-55	5.43481267349714e-18
-56	5.43481267389702e-18
-57	5.43481267430410e-18
-58	5.43481267471846e-18
-59	5.43481267514009e-18
-60	5.43481267556874e-18
-61	5.43481267600460e-18
-62	5.43481267644782e-18
-63	5.43481267689819e-18
-64	5.43481267735567e-18
-65	5.43481267782043e-18
-66	5.43481267829248e-18
-67	5.43481267877164e-18
-68	5.43481267925808e-18
-69	5.43481267975180e-18
-70	5.43481268025265e-18
-71	5.43481268076062e-18
-72	5.43481268127583e-18
-73	5.43481268179821e-18
-74	5.43481268232787e-18
-75	5.43481268286480e-18
-76	5.43481268340869e-18
-77	5.43481268395982e-18
-78	5.43481268451840e-18
-79	5.43481268508415e-18
-80	5.43481268565691e-18
-81	5.43481268623688e-18
-82	5.43481268682423e-18
-83	5.43481268741882e-18
-84	5.43481268802032e-18
-85	5.43481268862900e-18
-86	5.43481268924527e-18
-87	5.43481268986868e-18
-88	5.43481269049920e-18
-89	5.43481269113690e-18
-90	3.48792057260434e-11
-91	1.29099384607863e-10
-92	4.08079688459399e-10
-93	1.38133268696612e-09
-94	4.70466973502651e-09
-95	1.60321388846643e-08
-96	5.46353499526590e-08
-97	1.86190581686675e-07
-98	6.34514916423686e-07
-99	2.16234992832152e-06
-100	1.67178547302188e-06
-101	5.74123714685199e-13
-102	5.74129989611152e-13
-103	5.74136264695923e-13
-104	5.74142538457205e-13
-105	5.74148812218487e-13
-106	5.74155086773862e-13
-107	5.74161361435117e-13
-108	5.74167634772883e-13
-109	5.74173908322406e-13
-110	5.74180183248359e-13
-111	5.74186458121372e-13
-112	5.74192731670895e-13
-113	5.74199005326298e-13
-114	5.74205280040492e-13
-115	5.74211554278231e-13
-116	5.74217827880694e-13
-117	5.74224102224311e-13
-118	5.74230377044384e-13
-119	5.74236651229183e-13
-120	5.74242924990465e-13
-121	5.74249199122324e-13
-122	5.74255473730639e-13
-123	5.74261748603652e-13
-124	5.74268022417874e-13
-125	5.74274295490941e-13
-126	5.74280570099256e-13
-127	5.74286844495813e-13
-128	5.74293118257095e-13
-129	5.74299391912498e-13
-130	5.74305666891390e-13
-131	5.74311941764403e-13
-132	5.74318214519833e-13
-133	5.74324488016418e-13
-134	5.74330762942370e-13
-135	5.74337037974202e-13
-136	5.74343311735484e-13
-137	5.74349585390887e-13
-138	5.74355859893323e-13
-139	5.74362134713396e-13
-140	5.69886198337172e-06
-141	2.51187663034129e-05
-142	8.56002556608668e-05
-143	0.000291714869727873
-144	0.000994128795925697
-145	0.00338787041497516
-146	0.0115454517659828
-147	0.0393455003489215
-148	0.134084696657955
-149	0.456944395636906
-150	0.353279084360744
-151	1.21322923277156e-07
-152	1.21324249174881e-07
-153	1.21325574933828e-07
-154	1.21326900873187e-07
-155	1.21328226965201e-07
-156	1.21329552807414e-07
-157	1.21330878496972e-07
-158	1.21332204505720e-07
-159	1.21333530347933e-07
-160	1.21334856009736e-07
-161	1.21336181810316e-07
-162	1.21337507708041e-07
-163	1.21338833702911e-07
-164	1.21340159586758e-07
-165	1.21341485512239e-07
-166	1.21342811590375e-07
-167	1.21344137571366e-07
-168	1.21345463288680e-07
-169	1.21346788936605e-07
-170	1.21348114945352e-07
-171	1.21349440995733e-07
-172	1.21350766699169e-07
-173	1.21352092277705e-07
-174	1.21353418328085e-07
-175	1.21354744336832e-07
-176	1.21356069873735e-07
-177	1.21357395646560e-07
-178	1.21358721710818e-07
-179	1.21360047816710e-07
-180	1.21361373353612e-07
-181	1.21362698807248e-07
-182	1.21364024913140e-07
-183	1.21365351005154e-07
-184	1.21366676653079e-07
-185	1.21368002425903e-07
-186	1.21369328434651e-07
-187	1.21370654360131e-07
-188	1.21371980063567e-07
-189	1.21373305836392e-07
-190	1.21374631886773e-07
-191	1.21375957812253e-07
-192	1.21377283487933e-07
-193	1.21378609205247e-07
-194	1.21379935213994e-07
-195	1.21381261278253e-07
-196	1.21382586815155e-07
-197	1.21383912615736e-07
-198	1.21385238388561e-07
-199	1.21386564203019e-07
-200	6.06936136765546e-08

==> SP3_Press_DrainT_0.txt <==
0	0
-1	3.33336955947568e-09
-2	6.66673911895137e-09
-3	1.00001086784270e-08
-4	1.33334782379027e-08
-5	1.66668477973784e-08
-6	2.00002173568541e-08
-7	2.33335869163297e-08
-8	2.66669564758054e-08
-9	3.00003260352810e-08
-10	3.33336955947567e-08
-11	3.66670651542323e-08
-12	4.00004347137080e-08
-13	4.33338042731836e-08
-14	4.66671738326592e-08
-15	5.00005433921347e-08
-16	5.33339129516103e-08
-17	5.66672825110859e-08
-18	6.00006520705614e-08
-19	6.33340216300370e-08
-20	6.66673911895125e-08
-21	7.00007607489879e-08
-22	7.33341303084634e-08
-23	7.66674998679388e-08
-24	8.00008694274142e-08
-25	8.33342389868896e-08
-26	8.66676085463650e-08
-27	9.00009781058403e-08
-28	9.33343476653156e-08
-29	9.66677172247909e-08
-30	1.00001086784266e-07
-31	1.03334456343741e-07
-32	1.06667825903217e-07
-33	1.10001195462692e-07
-34	1.13334565022167e-07
-35	1.16667934581642e-07
-36	1.20001304141117e-07
-37	1.23334673700592e-07
-38	1.26668043260067e-07
-39	1.30001412819542e-07
-40	1.33334782379017e-07
-41	0.0333334956101526
-42	0.0666668578855227
-43	0.100000220160893
-44	0.133333582436263
-45	0.166666944711633
-46	0.200000306987003
-47	0.233333669262374
-48	0.266667031537744
-49	0.300000393813114
-50	0.333333756088484
-51	0.333333759421854
-52	0.333333762755223
-53	0.333333766088593
-54	0.333333769421962
-55	0.333333772755331
-56	0.333333776088700
-57	0.333333779422069
-58	0.333333782755438
-59	0.333333786088807
-60	0.333333789422176
-61	0.333333792755545
-62	0.333333796088913
-63	0.333333799422282
-64	0.333333802755650
-65	0.333333806089018
-66	0.333333809422387
-67	0.333333812755755
-68	0.333333816089123
-69	0.333333819422491
-70	0.333333822755859
-71	0.333333826089227
-72	0.333333829422594
-73	0.333333832755962
-74	0.333333836089330
-75	0.333333839422698
-76	0.333333842756065
-77	0.333333846089432
-78	0.333333849422800
-79	0.333333852756167
-80	0.333333856089534
-81	0.333333859422901
-82	0.333333862756267
-83	0.333333866089634
-84	0.333333869423001
-85	0.333333872756367
-86	0.333333876089734
-87	0.333333879423100
-88	0.333333882756466
-89	0.333333886089832
-90	0.333333889423198
-91	0.366667217540280
-92	0.400000545657361
-93	0.433333873774442
-94	0.466667201891523
-95	0.500000530008604
-96	0.533333858125685
-97	0.566667186242766
-98	0.600000514359846
-99	0.633333842476927
-100	0.666667170594008
-101	0.666667173927374
-102	0.666667177260741
-103	0.666667180594106
-104	0.666667183927472
-105	0.666667187260837
-106	0.666667190594203
-107	0.666667193927568
-108	0.666667197260933
-109	0.666667200594297
-110	0.666667203927662
-111	0.666667207261026
-112	0.666667210594390
-113	0.666667213927754
-114	0.666667217261117
-115	0.666667220594481
-116	0.666667223927844
-117	0.666667227261207
-118	0.666667230594570
-119	0.666667233927933
-120	0.666667237261295
-121	0.666667240594657
-122	0.666667243928020
-123	0.666667247261382
-124	0.666667250594743
-125	0.666667253928105
-126	0.666667257261466
-127	0.666667260594827
-128	0.666667263928188
-129	0.666667267261549
-130	0.666667270594909
-131	0.666667273928270
-132	0.666667277261630
-133	0.666667280594990
-134	0.666667283928350
-135	0.666667287261709
-136	0.666667290595069
-137	0.666667293928428
-138	0.666667297261787
-139	0.666667300595146
-140	0.666667303928504
-141	0.700000556868896
-142	0.733333809809287
-143	0.766667062749678
-144	0.800000315690070
-145	0.833333568630460
-146	0.866666821570851
-147	0.900000074511242
-148	0.933333327451633
-149	0.966666580392024
-150	0.999999833332415
-151	0.999999836665774
-152	0.999999839999132
-153	0.999999843332491
-154	0.999999846665849
-155	0.999999849999207
-156	0.999999853332564
-157	0.999999856665921
-158	0.999999859999278
-159	0.999999863332634
-160	0.999999866665990
-161	0.999999869999346
-162	0.999999873332702
-163	0.999999876666057
-164	0.999999879999412
-165	0.999999883332767
-166	0.999999886666122
-167	0.999999889999475
-168	0.999999893332829
-169	0.999999896666183
-170	0.999999899999536
-171	0.999999903332889
-172	0.999999906666242
-173	0.999999909999594
-174	0.999999913332947
-175	0.999999916666298
-176	0.999999919999649
-177	0.999999923333001
-178	0.999999926666352
-179	0.999999929999702
-180	0.999999933333052
-181	0.999999936666402
-182	0.999999939999752
-183	0.999999943333102
-184	0.999999946666451
-185	0.999999949999800
-186	0.999999953333149
-187	0.999999956666497
-188	0.999999959999845
-189	0.999999963333193
-190	0.999999966666541
-191	0.999999969999888
-192	0.999999973333234
-193	0.999999976666581
-194	0.999999979999927
-195	0.999999983333273
-196	0.999999986666619
-197	0.999999989999964
-198	0.999999993333310
-199	0.999999996666655
-200	1

==> SP3_Press_DrainT_1.txt <==
0	0
-1	2.57187486631534e-23
-2	5.14374973263409e-23
-3	7.71562459895965e-23
-4	1.02874994652955e-22
-5	1.28593743316449e-22
-6	1.54312491980114e-22
-7	1.80031240643983e-22
-8	2.05749989308091e-22
-9	2.31468737972472e-22
-10	2.57187486637160e-22
-11	2.82906235302189e-22
-12	3.08624983967593e-22
-13	3.34343732633406e-22
-14	3.60062481299662e-22
-15	3.85781229966396e-22
-16	4.11499978633642e-22
-17	4.37218727301432e-22
-18	4.62937475969803e-22
-19	4.88656224638787e-22
-20	5.14374973308419e-22
-21	5.40093721978734e-22
-22	5.65812470649764e-22
-23	5.91531219321545e-22
-24	6.17249967994110e-22
-25	6.42968716667493e-22
-26	6.68687465341728e-22
-27	6.94406214016851e-22
-28	7.20124962692894e-22
-29	7.45843711369892e-22
-30	7.71562460047878e-22
-31	7.97281208726888e-22
-32	8.22999957406955e-22
-33	8.48718706088112e-22
-34	8.74437454770395e-22
-35	9.00156203453839e-22
-36	9.25874952138475e-22
-37	9.51593700824339e-22
-38	9.77312449511464e-22
-39	1.00303119819989e-21
-40	1.02874994688964e-21
-41	3.30112307655910e-16
-42	1.22184909220846e-15
-43	4.19233786001234e-15
-44	1.42953200728197e-14
-45	4.87191657556609e-14
-46	1.66029730496318e-13
-47	5.65809410080025e-13
-48	1.92820995736860e-12
-49	6.57110586088822e-12
-50	2.23935323853181e-11
-51	2.23935351021685e-11
-52	2.23935378190487e-11
-53	2.23935405359585e-11
-54	2.23935432528980e-11
-55	2.23935459698673e-11
-56	2.23935486868662e-11
-57	2.23935514038948e-11
-58	2.23935541209531e-11
-59	2.23935568380410e-11
-60	2.23935595551587e-11
-61	2.23935622723061e-11
-62	2.23935649894831e-11
-63	2.23935677066899e-11
-64	2.23935704239263e-11
-65	2.23935731411924e-11
-66	2.23935758584882e-11
-67	2.23935785758137e-11
-68	2.23935812931689e-11
-69	2.23935840105538e-11
-70	2.23935867279684e-11
-71	2.23935894454127e-11
-72	2.23935921628866e-11
-73	2.23935948803903e-11
-74	2.23935975979236e-11
-75	2.23936003154866e-11
-76	2.23936030330794e-11
-77	2.23936057507018e-11
-78	2.23936084683539e-11
-79	2.23936111860357e-11
-80	2.23936139037472e-11
-81	2.23936166214883e-11
-82	2.23936193392592e-11
-83	2.23936220570598e-11
-84	2.23936247748900e-11
-85	2.23936274927500e-11
-86	2.23936302106396e-11
-87	2.23936329285589e-11
-88	2.23936356465079e-11
-89	2.23936383644866e-11
-90	2.23936410824950e-11
-91	7.63298893785761e-11
-92	2.60127435554149e-10
-93	8.86484071886182e-10
-94	3.02103065925656e-09
-95	1.02953064606838e-08
-96	3.50851566974484e-08
-97	1.19565961842302e-07
-98	4.07466307005633e-07
-99	1.38859579085506e-06
-100	4.73216616252072e-06
-101	4.73216673664130e-06
-102	4.73216731076815e-06
-103	4.73216788490127e-06
-104	4.73216845904068e-06
-105	4.73216903318635e-06
-106	4.73216960733830e-06
-107	4.73217018149652e-06
-108	4.73217075566102e-06
-109	4.73217132983179e-06
-110	4.73217190400884e-06
-111	4.73217247819216e-06
-112	4.73217305238176e-06
-113	4.73217362657763e-06
-114	4.73217420077977e-06
-115	4.73217477498818e-06
-116	4.73217534920288e-06
-117	4.73217592342384e-06
-118	4.73217649765108e-06
-119	4.73217707188459e-06
-120	4.73217764612438e-06
-121	4.73217822037044e-06
-122	4.73217879462278e-06
-123	4.73217936888139e-06
-124	4.73217994314628e-06
-125	4.73218051741744e-06
-126	4.73218109169487e-06
-127	4.73218166597858e-06
-128	4.73218224026856e-06
-129	4.73218281456481e-06
-130	4.73218338886734e-06
-131	4.73218396317615e-06
-132	4.73218453749123e-06
-133	4.73218511181258e-06
-134	4.73218568614020e-06
-135	4.73218626047410e-06
-136	4.73218683481428e-06
-137	4.73218740916073e-06
-138	4.73218798351345e-06
-139	4.73218855787245e-06
-140	4.73218913223772e-06
-141	1.61299125245433e-05
-142	5.49697217389697e-05
-143	0.000187330423846249
-144	0.000638399461194708
-145	0.00217558801569764
-146	0.00741414029114503
-147	0.0252664915476632
-148	0.0861051409889879
-149	0.293435884863573
-150	0.999993932262800
-151	0.999994053585060
-152	0.999994174908646
-153	0.999994296233558
-154	0.999994417559796
-155	0.999994538887360
-156	0.999994660216250
-157	0.999994781546466
-158	0.999994902878007
-159	0.999995024210875
-160	0.999995145545068
-161	0.999995266880587
-162	0.999995388217431
-163	0.999995509555602
-164	0.999995630895099
-165	0.999995752235921
-166	0.999995873578070
-167	0.999995994921545
-168	0.999996116266345
-169	0.999996237612471
-170	0.999996358959923
-171	0.999996480308701
-172	0.999996601658805
-173	0.999996723010234
-174	0.999996844362989
-175	0.999996965717071
-176	0.999997087072478
-177	0.999997208429211
-178	0.999997329787269
-179	0.999997451146654
-180	0.999997572507365
-181	0.999997693869401
-182	0.999997815232763
-183	0.999997936597451
-184	0.999998057963465
-185	0.999998179330804
-186	0.999998300699469
-187	0.999998422069461
-188	0.999998543440778
-189	0.999998664813421
-190	0.999998786187390
-191	0.999998907562685
-192	0.999999028939306
-193	0.999999150317252
-194	0.999999271696524
-195	0.999999393077122
-196	0.999999514459046
-197	0.999999635842296
-198	0.999999757226872
-199	0.999999878612773
-200	1

==> SP3_force_DrainT_0.txt <==
0	1.66668477973784e-09
-1	3.33336955947568e-09
-2	3.33336955947568e-09
-3	3.33336955947568e-09
-4	3.33336955947568e-09
-5	3.33336955947568e-09
-6	3.33336955947567e-09
-7	3.33336955947566e-09
-8	3.33336955947565e-09
-9	3.33336955947565e-09
-10	3.33336955947564e-09
-11	3.33336955947563e-09
-12	3.33336955947561e-09
-13	3.33336955947561e-09
-14	3.33336955947560e-09
-15	3.33336955947558e-09
-16	3.33336955947556e-09
-17	3.33336955947555e-09
-18	3.33336955947554e-09
-19	3.33336955947552e-09
-20	3.33336955947549e-09
-21	3.33336955947547e-09
-22	3.33336955947544e-09
-23	3.33336955947540e-09
-24	3.33336955947539e-09
-25	3.33336955947539e-09
-26	3.33336955947535e-09
-27	3.33336955947531e-09
-28	3.33336955947529e-09
-29	3.33336955947528e-09
-30	3.33336955947523e-09
-31	3.33336955947518e-09
-32	3.33336955947517e-09
-33	3.33336955947514e-09
-34	3.33336955947510e-09
-35	3.33336955947504e-09
-36	3.33336955947503e-09
-37	3.33336955947503e-09
-38	3.33336955947498e-09
-39	3.33336955947493e-09
-40	0.0166666828043699
-41	0.0333333622753702
-42	0.0333333622753702
-43	0.0333333622753702
-44	0.0333333622753702
-45	0.0333333622753701
-46	0.0333333622753702
-47	0.0333333622753701
-48	0.0333333622753701
-49	0.0333333622753702
-50	0.0166666828043699
-51	3.33336954566610e-09
-52	3.33336951097163e-09
-53	3.33336945892992e-09
-54	3.33336932015205e-09
-55	3.33336916055749e-09
-56	3.33336911892412e-09
-57	3.33336906688242e-09
-58	3.33336895586012e-09
-59	3.33336884830726e-09
-60	3.33336868177381e-09
-61	3.33336860891542e-09
-62	3.33336853952648e-09
-63	3.33336837299303e-09
-64	3.33336828972630e-09
-65	3.33336825850128e-09
-66	3.33336812666230e-09
-67	3.33336799829276e-09
-68	3.33336806768170e-09
-69	3.33336808502893e-09
-70	3.33336798094552e-09
-71	3.33336784216765e-09
-72	3.33336777971760e-09
-73	3.33336773808424e-09
-74	3.33336763400083e-09
-75	3.33336750216184e-09
-76	3.33336739113954e-09
-77	3.33336729052558e-09
-78	3.33336716562549e-09
-79	3.33336702684761e-09
-80	3.33336695398923e-09
-81	3.33336692276420e-09
-82	3.33336681521135e-09
-83	3.33336667990292e-09
-84	3.33336655500283e-09
-85	3.33336647867499e-09
-86	3.33336637459158e-09
-87	3.33336622887481e-09
-88	3.33336614213864e-09
-89	3.33336608662749e-09
-90	0.0166666657252236
-91	0.0333333281170811
-92	0.0333333281170811
-93	0.0333333281170810
-94	0.0333333281170811
-95	0.0333333281170811
-96	0.0333333281170810
-97	0.0333333281170808
-98	0.0333333281170808
-99	0.0333333281170808
-100	0.0166666657252236
-101	3.33336627050818e-09
-102	3.33336597213574e-09
-103	3.33336570151888e-09
-104	3.33336552804653e-09
-105	3.33336547947427e-09
-106	3.33336526436856e-09
-107	3.33336491048497e-09
-108	3.33336463986811e-09
-109	3.33336453578470e-09
-110	3.33336437619014e-09
-111	3.33336407087881e-09
-112	3.33336388352867e-09
-113	3.33336378638416e-09
-114	3.33336347413393e-09
-115	3.33336316188371e-09
-116	3.33336314106703e-09
-117	3.33336314800592e-09
-118	3.33336284269459e-09
-119	3.33336253738326e-09
-120	3.33336241942206e-09
-121	3.33336238472759e-09
-122	3.33336204472179e-09
-123	3.33336176022714e-09
-124	3.33336162144926e-09
-125	3.33336142022134e-09
-126	3.33336114960447e-09
-127	3.33336086510982e-09
-128	3.33336078184310e-09
-129	3.33336072633195e-09
-130	3.33336044877619e-09
-131	3.33336012958707e-09
-132	3.33336005325924e-09
-133	3.33336003244256e-09
-134	3.33335978958127e-09
-135	3.33335939406432e-09
-136	3.33335938712542e-09
-137	3.33335932467538e-09
-138	3.33335897773068e-09
-139	3.33335868629714e-09
-140	0.0166666281368750
-141	0.0333332529403912
-142	0.0333332529403911
-143	0.0333332529403912
-144	0.0333332529403912
-145	0.0333332529403909
-146	0.0333332529403909
-147	0.0333332529403908
-148	0.0333332529403910
-149	0.0333332529403910
-150	0.0166666281368748
-151	3.33335868629714e-09
-152	3.33335853364147e-09
-153	3.33335833935244e-09
-154	3.33335799240775e-09
-155	3.33335742341845e-09
-156	3.33335706259597e-09
-157	3.33335706259597e-09
-158	3.33335670177348e-09
-159	3.33335609115082e-09
-160	3.33335586910621e-09
-161	3.33335586910621e-09
-162	3.33335554991709e-09
-163	3.33335500868337e-09
-164	3.33335486990549e-09
-165	3.33335478663876e-09
-166	3.33335425928283e-09
-167	3.33335394009371e-09
-168	3.33335367641574e-09
-169	3.33335350988229e-09
-170	3.33335324620432e-09
-171	3.33335276048174e-09
-172	3.33335255231493e-09
-173	3.33335230251475e-09
-174	3.33335191393669e-09
-175	3.33335146984748e-09
-176	3.33335119229172e-09
-177	3.33335103963606e-09
-178	3.33335058166906e-09
-179	3.33334995716861e-09
-180	3.33335008206870e-09
-181	3.33335031799109e-09
-182	3.33334984614631e-09
-183	3.33334929103479e-09
-184	3.33334902735682e-09
-185	3.33334897184567e-09
-186	3.33334856938983e-09
-187	3.33334812530062e-09
-188	3.33334806978947e-09
-189	3.33334781998929e-09
-190	3.33334730651114e-09
-191	3.33334684854414e-09
-192	3.33334665425511e-09
-193	3.33334637669935e-09
-194	3.33334594648793e-09
-195	3.33334568280996e-09
-196	3.33334561342102e-09
-197	3.33334565505439e-09
-198	3.33334546076536e-09
-199	3.33334508606509e-09
-200	1.66667248058250e-09

==> SP3_force_DrainT_1.txt <==
0	1.28593743315767e-23
-1	2.57187486631704e-23
-2	2.57187486632216e-23
-3	2.57187486633068e-23
-4	2.57187486634262e-23
-5	2.57187486635796e-23
-6	2.57187486637672e-23
-7	2.57187486639888e-23
-8	2.57187486642446e-23
-9	2.57187486645344e-23
-10	2.57187486648583e-23
-11	2.57187486652164e-23
-12	2.57187486656085e-23
-13	2.57187486660348e-23
-14	2.57187486664951e-23
-15	2.57187486669896e-23
-16	2.57187486675181e-23
-17	2.57187486680806e-23
-18	2.57187486686774e-23
-19	2.57187486693083e-23
-20	2.57187486699733e-23
-21	2.57187486706724e-23
-22	2.57187486714056e-23
-23	2.57187486721728e-23
-24	2.57187486729739e-23
-25	2.57187486738093e-23
-26	2.57187486746790e-23
-27	2.57187486755827e-23
-28	2.57187486765204e-23
-29	2.57187486774921e-23
-30	2.57187486784981e-23
-31	2.57187486795383e-23
-32	2.57187486806123e-23
-33	2.57187486817205e-23
-34	2.57187486828631e-23
-35	2.57187486840397e-23
-36	2.57187486852500e-23
-37	2.57187486864944e-23
-38	2.57187486877733e-23
-39	2.57187486890863e-23
-40	1.65055652312356e-16
-41	6.10924031729256e-16
-42	1.93111277617822e-15
-43	6.53673549030563e-15
-44	2.22634139478243e-14
-45	7.58672052117493e-14
-46	2.58545122162182e-13
-47	8.81090113436143e-13
-48	3.00264822540410e-12
-49	1.02326612139747e-11
-50	7.91121462064016e-12
-51	2.71686529336391e-18
-52	2.71689498785543e-18
-53	2.71692468153915e-18
-54	2.71695437683847e-18
-55	2.71698406648323e-18
-56	2.71701375289681e-18
-57	2.71704344334937e-18
-58	2.71707313541751e-18
-59	2.71710282627396e-18
-60	2.71713251470703e-18
-61	2.71716220394789e-18
-62	2.71719189803551e-18
-63	2.71722158889196e-18
-64	2.71725127570945e-18
-65	2.71728096535420e-18
-66	2.71731065782624e-18
-67	2.71734035231776e-18
-68	2.71737003953914e-18
-69	2.71739972635662e-18
-70	2.71742942246373e-18
-71	2.71745911857084e-18
-72	2.71748880579222e-18
-73	2.71751849018632e-18
-74	2.71754818750512e-18
-75	2.71757788159274e-18
-76	2.71760756315957e-18
-77	2.71763725643940e-18
-78	2.71766695133481e-18
-79	2.71769664057568e-18
-80	2.71772633264382e-18
-81	2.71775601946130e-18
-82	2.71778571354892e-18
-83	2.71781541248331e-18
-84	2.71784509405013e-18
-85	2.71787477359747e-18
-86	2.71790446808899e-18
-87	2.71793416460000e-18
-88	2.71796385586035e-18
-89	2.71799354873628e-18
-90	2.69681255070447e-11
-91	1.18866897235827e-10
-92	4.05077091253803e-10
-93	1.38045161185120e-09
-94	4.70441119439880e-09
-95	1.60320630190959e-08
-96	5.46353276908092e-08
-97	1.86190575154092e-07
-98	6.34514914506379e-07
-99	2.16234992775754e-06
-100	1.67178547289312e-06
-101	5.74123714896958e-13
-102	5.74129989399393e-13
-103	5.74136264484164e-13
-104	5.74142538033688e-13
-105	5.74148812006729e-13
-106	5.74155086826802e-13
-107	5.74161361435117e-13
-108	5.74167634719943e-13
-109	5.74173908322406e-13
-110	5.74180183460117e-13
-111	5.74186457909613e-13
-112	5.74192731882654e-13
-113	5.74199004955721e-13
-114	5.74205279616976e-13
-115	5.74211554437049e-13
-116	5.74217827827754e-13
-117	5.74224102224311e-13
-118	5.74230377256143e-13
-119	5.74236651705639e-13
-120	5.74242925043405e-13
-121	5.74249199069385e-13
-122	5.74255473783579e-13
-123	5.74261748603652e-13
-124	5.74268022100236e-13
-125	5.74274295543881e-13
-126	5.74280570416894e-13
-127	5.74286844919330e-13
-128	5.74293118362974e-13
-129	5.74299392177196e-13
-130	5.74305667103148e-13
-131	5.74311941552645e-13
-132	5.74318214731592e-13
-133	5.74324487804659e-13
-134	5.74330762836491e-13
-135	5.74337037974202e-13
-136	5.74343311470786e-13
-137	5.74349585390887e-13
-138	5.74355859893323e-13
-139	5.74362134872214e-13
-140	5.69886198333544e-06
-141	2.51187663033660e-05
-142	8.56002556608531e-05
-143	0.000291714869727869
-144	0.000994128795925696
-145	0.00338787041497516
-146	0.0115454517659828
-147	0.0393455003489215
-148	0.134084696657955
-149	0.456944395636906
-150	0.353279084360744
-151	1.21322923277156e-07
-152	1.21324249174881e-07
-153	1.21325574933828e-07
-154	1.21326900873187e-07
-155	1.21328226965201e-07
-156	1.21329552807414e-07
-157	1.21330878496972e-07
-158	1.21332204505720e-07
-159	1.21333530347933e-07
-160	1.21334856009736e-07
-161	1.21336181810316e-07
-162	1.21337507708041e-07
-163	1.21338833702911e-07
-164	1.21340159586758e-07
-165	1.21341485512239e-07
-166	1.21342811590375e-07
-167	1.21344137571366e-07
-168	1.21345463288680e-07
-169	1.21346788936605e-07
-170	1.21348114945352e-07
-171	1.21349440995733e-07
-172	1.21350766699169e-07
-173	1.21352092277705e-07
-174	1.21353418328085e-07
-175	1.21354744336832e-07
-176	1.21356069873735e-07
-177	1.21357395646560e-07
-178	1.21358721710818e-07
-179	1.21360047816710e-07
-180	1.21361373353612e-07
-181	1.21362698807248e-07
-182	1.21364024913140e-07
-183	1.21365351005154e-07
-184	1.21366676653079e-07
-185	1.21368002425903e-07
-186	1.21369328434651e-07
-187	1.21370654360131e-07
-188	1.21371980063567e-07
-189	1.21373305836392e-07
-190	1.21374631886773e-07
-191	1.21375957812253e-07
-192	1.21377283487933e-07
-193	1.21378609205247e-07
-194	1.21379935213994e-07
-195	1.21381261278253e-07
-196	1.21382586815155e-07
-197	1.21383912615736e-07
-198	1.21385238388561e-07
-199	1.21386564203019e-07
-200	6.06936136765546e-08

==> arch_volf_30_ls_1.txt <==
1	1000
2	605.5803
3	421.2087
4	316.177
5	251.9683
6	206.6451
7	175.3968
8	150.1455
9	127.2869
10	109.2527
11	93.9307
12	79.6009
13	67.1954
14	56.7571
15	49.1051
16	43.8867
17	40.7548
18	38.9636
19	37.9607
20	37.3967
21	37.0733
22	36.8884
23	36.7735
24	36.6975
25	36.6441
26	36.6007
27	36.5699
28	36.545
29	36.5243
30	36.5055
31	36.489
32	36.4746
33	36.4606
34	36.4466
35	36.4319
36	36.4177
37	36.4025
38	36.3879
39	36.3746
40	36.3636
41	36.3537
42	36.3448
43	36.3374
44	36.3307
45	36.325
46	36.3196
47	36.3148
48	36.3108
49	36.3069
50	36.3034
51	36.2999
52	36.2969
53	36.2937
54	36.2908
55	36.2879
56	36.2855
57	36.2832
58	36.2808
59	36.2784
60	36.2758
61	36.2736
62	36.2713
63	36.2693
64	36.2673
65	36.2653
66	36.2637
67	36.2622
68	36.2608
69	36.2596
70	36.2587
71	36.258
72	36.2573
73	36.2566
74	36.2558
75	36.255
76	36.2543
77	36.2534
78	36.2524
79	36.2515
80	36.2508
81	36.2504
82	36.2501
83	36.2498
84	36.2496
85	36.2494
86	36.2492
87	36.2489
88	36.2487
89	36.2485
90	36.2483
91	36.2483
92	36.2483
93	36.2482
94	36.2482
95	36.2482
96	36.2482
97	36.2481


==> arch_volf_30_ls_1_VF.txt <==
1	0.289
2	0.292
3	0.293
4	0.294
5	0.294
6	0.292
7	0.293
8	0.293
9	0.294
10	0.294
11	0.294
12	0.293
13	0.293
14	0.293
15	0.295
16	0.296
17	0.298
18	0.299
19	0.299
20	0.3
21	0.3
22	0.3
23	0.3
24	0.3
25	0.3
26	0.3
27	0.3
28	0.3
29	0.3
30	0.3
31	0.3
32	0.3
33	0.3
34	0.3
35	0.3
36	0.3
37	0.3
38	0.3
39	0.3
40	0.3
41	0.3
42	0.3
43	0.3
44	0.3
45	0.3
46	0.3
47	0.3
48	0.3
49	0.3
50	0.3
51	0.3
52	0.3
53	0.3
54	0.3
55	0.3
56	0.3
57	0.3
58	0.3
59	0.3
60	0.3
61	0.3
62	0.3
63	0.3
64	0.3
65	0.3
66	0.3
67	0.3
68	0.3
69	0.3
70	0.3
71	0.3
72	0.3
73	0.3
74	0.3
75	0.3
76	0.3
77	0.3
78	0.3
79	0.3
80	0.3
81	0.3
82	0.3
83	0.3
84	0.3
85	0.3
86	0.3
87	0.3
88	0.3
89	0.3
90	0.3
91	0.3
92	0.3
93	0.3
94	0.3
95	0.3
96	0.3
97	0.3

